Active Dwarf Galaxy Database I: Overlap between active galactic nuclei selected by different techniques

We assemble a sample of 733 dwarf galaxies ($M_{\ast} \le 10^{9.5} \text{M}_\odot$) with signatures of active galactic nuclei (AGN) and explore the intersection between different AGN selection techniques. Objects in our database are compiled from previous studies that identify AGN in dwarf galaxies through spectroscopy, X-ray emission, infrared colors, and optical photometric variability. We apply a uniform set of AGN diagnostic tools to the database using archival data. We find that any single selection method captures no more than half of the overall AGN population, and there is a general disagreement amongst the AGN selection methods in this stellar mass regime. The largest overlap between methods is found when both methods use optical spectroscopic data. In contrast, the populations of AGN intersect the least when comparing those methods that use photometric data at different wavelengths. These results can be used to better constrain the active fraction in dwarf galaxies, which is in turn an important constraint for black hole seed formation models. In a follow-up paper, we will explore links between the effectiveness of each selection technique and host galaxy properties.

==> galaxy_classes_table.csv <==
ID,RA,DEC,BPT_Classification,OI_Classification,SII_Classification,HeII_Classification,Broad-line,WISE_Class,Xray_Classification,Var_Classification
2MASSJ08320053+1912058,128.0021,19.2016,--,--,--,--,--,--,AGN,--
2MASXJ08193880+2103521,124.9117,21.0645,--,--,--,AGN,--,--,--,--
2XMMJ114501.7+194549,176.2575,19.7637,AGN,LINER,LINER,AGN,--,--,AGN,--
2XMMJ134719.1+581437,206.8302,58.2437,--,Seyfert,LINER,AGN,--,--,AGN,--
2XMMiJ092720.4+362407,141.8352,36.4019,--,--,Seyfert,AGN,--,--,AGN,--
2dFGRSTGN255Z232,193.5079,-1.5083,AGN,LINER,LINER,AGN,--,--,--,--
ECO2050,228.5508,13.8097,--,--,LINER,--,--,--,AGN,--
GAMA100159,185.7532,0.9776,--,--,Seyfert,--,--,--,--,--
GAMA107692,221.8891,0.8885,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA116442,174.5592,-2.9481,--,--,--,--,--,--,--,--
GAMA125233,183.1321,-2.6732,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA125552,184.483,-2.7006,Composite,--,--,AGN,--,--,--,--
GAMA1366459,31.4236,-7.5236,--,LINER,--,--,--,--,--,--
GAMA136907,176.3028,-1.7424,AGN,--,LINER,AGN,--,--,--,--
GAMA137253,177.6152,-1.68,--,Seyfert,--,--,--,--,--,--
GAMA1416335,32.0571,-6.0198,Composite,--,Seyfert,AGN,--,--,--,--
GAMA145243,183.6048,-1.3194,Composite,--,Seyfert,AGN,--,AGN,--,--
GAMA14600,212.1779,0.8144,AGN,--,Seyfert,AGN,--,--,--,--
GAMA1460491,30.475,-7.0011,--,--,LINER,--,--,--,--,--
GAMA165362,180.9606,-2.7507,--,--,Seyfert,Composite,--,--,--,--
GAMA1707922,36.4353,-7.8693,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA171126,177.1377,-2.2746,--,--,--,AGN,--,--,--,--
GAMA1782034,36.6822,-4.6835,AGN,--,Seyfert,AGN,--,--,--,--
GAMA2005261,38.0389,-4.9099,Composite,--,--,AGN,--,--,--,--
GAMA203801,135.3028,-0.4045,Composite,--,LINER,--,--,--,--,--
GAMA209309,132.6707,0.1274,Composite,--,--,AGN,--,--,--,--
GAMA2123678,34.8055,-5.7226,AGN,Seyfert,Seyfert,--,--,--,--,--
GAMA229391,222.5143,1.1093,--,--,--,--,--,--,--,--
GAMA251704,219.9889,1.9891,--,Seyfert,--,--,--,--,--,--
GAMA271775,176.2065,1.2549,--,Seyfert,Seyfert,--,--,--,--,--
GAMA287595,174.0542,1.6554,--,--,Seyfert,Composite,--,--,--,--
GAMA288964,180.7846,1.7817,--,--,Seyfert,--,--,--,--,--
GAMA319481,214.455,1.9474,--,Seyfert,Seyfert,Composite,--,--,--,--
GAMA320154,217.24,1.8313,--,Seyfert,Seyfert,--,--,--,--,--
GAMA320355,217.9604,1.8514,--,--,Seyfert,AGN,--,--,--,--
GAMA323194,130.8163,1.4841,--,--,Seyfert,--,--,--,--,--
GAMA324157,134.6766,1.6029,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA345391,129.3482,1.8575,--,Seyfert,--,--,--,--,--,--
GAMA346143,132.5302,2.0288,--,--,Seyfert,AGN,--,--,--,--
GAMA347011,135.8548,2.0819,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA3610352,135.011,-1.2956,--,--,LINER,AGN,--,--,--,--
GAMA372616,136.6383,1.0385,--,--,--,AGN,--,--,--,--
GAMA3888976,137.7333,-1.678,Composite,Seyfert,Seyfert,--,--,--,--,--
GAMA3890101,138.5846,-1.5771,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA39223,175.921,-0.7416,--,--,--,AGN,--,--,--,--
GAMA396678,174.609,1.4138,--,Seyfert,Seyfert,--,--,--,--,--
GAMA40914,183.5204,-0.7268,AGN,Seyfert,Seyfert,--,--,--,--,--
GAMA48370,216.9648,-0.6765,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA484697,212.0994,-1.8307,--,Seyfert,Seyfert,AGN,--,--,--,--
GAMA484867,213.0161,-1.9166,--,--,--,--,--,--,--,--
GAMA485972,218.0,-1.7506,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
GAMA491657,212.6728,-1.5827,--,Seyfert,Seyfert,--,--,AGN,--,--
GAMA492646,217.5758,-1.3939,--,--,--,--,--,--,--,--
GAMA508946,219.1017,-1.56,AGN,Seyfert,Seyfert,--,--,--,--,--
GAMA509326,220.7824,-1.5045,--,Seyfert,Seyfert,AGN,--,--,--,--
GAMA5197613,340.1104,-33.9595,Composite,--,--,--,--,--,--,--
GAMA5218881,342.3156,-34.8943,Composite,LINER,--,Composite,--,--,--,--
GAMA5222054,342.0411,-34.3135,--,--,--,AGN,--,--,--,--
GAMA5227891,341.8592,-32.2468,AGN,--,Seyfert,Composite,--,AGN,--,--
GAMA5259763,344.1365,-33.3728,--,--,LINER,--,--,--,--,--
GAMA5279975,345.5718,-31.295,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA5313919,347.717,-34.5074,--,--,Seyfert,--,--,--,--,--
GAMA5322616,347.8341,-32.6067,--,--,--,--,--,--,--,--
GAMA5323517,348.1652,-32.3862,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
GAMA5328519,348.62,-31.2219,Composite,Seyfert,LINER,AGN,--,AGN,--,--
GAMA536855,182.8997,-0.9115,--,--,--,--,--,--,--,--
GAMA543706,212.4368,-1.0218,--,--,Seyfert,AGN,--,--,--,--
GAMA561637,184.3475,-0.5731,AGN,--,Seyfert,--,--,--,--,--
GAMA570194,222.5962,-0.4914,--,LINER,Seyfert,--,--,--,--,--
GAMA574310,135.1257,-0.0707,--,Seyfert,Seyfert,AGN,--,--,--,--
GAMA575637,140.7389,-0.1846,--,Seyfert,--,AGN,--,--,--,--
GAMA609973,177.9661,0.2669,--,--,--,AGN,--,--,--,--
GAMA64288,218.8251,-0.2247,--,--,--,--,--,--,--,--
GAMA690874,175.5359,-0.7518,AGN,Seyfert,Seyfert,AGN,--,--,--,--
GAMA718498,180.5202,1.8357,Composite,--,--,AGN,AGN,--,--,--
GAMA758823,176.9566,0.1295,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
GAMA774915,181.6624,0.9593,AGN,Seyfert,Seyfert,Composite,--,--,--,--
GAMA779795,174.4131,-1.7468,--,LINER,Seyfert,--,--,--,--,--
GAMA79235,220.6272,0.1164,--,--,--,AGN,--,--,--,--
GAMA92777,217.4541,0.5651,AGN,Seyfert,Seyfert,--,--,--,--,--
J003351.52-442559.41,8.4647,-44.4332,--,--,--,--,--,--,--,AGN
J003509.30-443221.91,8.7887,-44.5394,--,--,--,--,--,AGN,--,AGN
J003536.71-430259.19,8.903,-43.0498,--,--,--,--,--,--,--,AGN
J003554.17-433418.65,8.9757,-43.5718,--,--,--,--,--,--,AGN,AGN
J003604.09-431752.58,9.0171,-43.2979,--,--,--,--,--,AGN,AGN,AGN
J003613.07-430204.02,9.0545,-43.0345,--,--,--,--,--,--,--,AGN
J003618.97-441252.63,9.0791,-44.2146,--,--,--,--,--,--,--,AGN
J003703.36-443636.32,9.264,-44.6101,--,--,--,--,--,--,--,AGN
J004003.31-442354.95,10.0138,-44.3986,--,--,--,--,--,--,--,AGN
J004057.17-443117.80,10.2382,-44.5216,--,--,--,--,--,--,--,AGN
J004134.41-441421.80,10.3934,-44.2394,--,--,--,--,--,--,--,AGN
J005050.70+003831.9,12.7112,0.6422,--,--,--,--,--,--,--,--
J020017.91+001429.8,30.0746,0.2416,Composite,--,--,--,--,--,--,--
J020313.34-083456.7,30.8056,-8.5824,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J022253.62-042929.22,35.7234,-4.4914,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,AGN
J022328.12-045303.43,35.8672,-4.8843,--,--,--,--,--,--,--,AGN
J022446.71-050017.47,36.1946,-5.0049,--,--,--,--,--,--,--,AGN
J022536.72-052129.72,36.403,-5.3583,--,--,--,--,--,--,--,AGN
J022541.88-051834.59,36.4245,-5.3096,--,--,--,--,--,--,--,AGN
J022543.79-045813.85,36.4325,-4.9705,--,--,--,--,--,--,--,AGN
J022640.02-041809.40,36.6667,-4.3026,--,--,--,--,--,AGN,AGN,AGN
J022651.02-051106.64,36.7126,-5.1852,--,--,--,--,--,--,--,AGN
J030036.22+010517.2,45.1509,1.0881,Composite,Seyfert,Seyfert,--,--,--,--,--
J031749.79-003316.8,49.4575,-0.5547,Composite,--,--,AGN,--,--,AGN,--
J032825.44-285343.09,52.106,-28.8953,--,--,--,--,--,--,--,AGN
J032840.21-274711.05,52.1675,-27.7864,--,--,--,--,--,--,--,AGN
J032843.26-284910.94,52.1802,-28.8197,--,--,--,--,--,--,--,AGN
J032844.43-271339.43,52.1851,-27.2276,--,--,--,--,--,--,--,AGN
J032844.78-271553.60,52.1866,-27.2649,--,--,--,--,--,--,--,AGN
J032847.11-271553.99,52.1963,-27.265,--,--,--,--,--,--,--,AGN
J032902.06-280409.71,52.2586,-28.0694,--,--,--,--,--,--,--,AGN
J032902.11-280407.85,52.2588,-28.0688,--,--,--,--,--,--,--,AGN
J032940.97-280521.98,52.4207,-28.0894,--,--,--,--,--,--,--,AGN
J032953.42-285301.41,52.4726,-28.8837,--,--,--,--,--,--,--,AGN
J032955.16-284359.67,52.4798,-28.7332,--,--,--,--,--,AGN,--,AGN
J033123.08-283046.00,52.8462,-28.5128,--,--,--,--,--,--,--,AGN
J033208.98-284456.72,53.0374,-28.7491,--,--,--,--,--,--,--,AGN
J033231.22-273708.19,53.1301,-27.6189,--,--,--,--,--,--,--,AGN
J033318.37-283348.68,53.3265,-28.5635,--,--,--,--,--,AGN,--,AGN
J074940.51+290632.1,117.4188,29.1089,Composite,--,--,Composite,--,--,--,--
J080040.54+120349.8,120.1689,12.0638,Composite,--,--,--,--,--,--,--
J080338.18+263626.9,120.9091,26.6075,Composite,--,Seyfert,AGN,--,--,--,--
J080658.21+460822.0,121.7425,46.1394,Composite,--,--,AGN,--,--,--,AGN
J085149.59+424717.8,132.9566,42.7883,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J090105.70+523857.8,135.2738,52.6494,Composite,--,--,--,--,--,--,--
J090932.94+501654.7,137.3873,50.2819,Composite,--,--,--,--,--,--,--
J091553.09+574900.7,138.9712,57.8169,Composite,--,--,--,--,--,--,--
J093401.24+245342.5,143.5052,24.8951,--,--,--,--,--,--,--,--
J093940.61+402507.0,144.9192,40.4186,Composite,LINER,--,Composite,--,--,--,--
J094030.23+211513.7,145.126,21.2538,Composite,--,--,--,--,--,--,--
J094422.04+472735.4,146.0918,47.4598,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J094908.76+022851.0,147.2865,2.4808,Composite,--,--,AGN,--,--,--,AGN
J102713.98+134432.0,156.8082,13.7422,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J102820.57+215255.5,157.0857,21.8821,Composite,--,--,AGN,--,--,--,--
J103023.24+072023.1,157.5968,7.3397,Composite,--,--,Composite,--,--,--,--
J105730.48+404616.2,164.377,40.7712,Composite,--,--,AGN,--,--,--,--
J110646.36+200338.6,166.6932,20.0607,Composite,--,--,Composite,--,--,--,--
J110703.21+134536.9,166.7634,13.7602,Composite,--,--,Composite,--,--,--,--
J111213.36+503211.0,168.0557,50.5364,AGN,--,--,AGN,--,--,--,--
J111321.12+012035.3,168.338,1.3431,Composite,--,--,Composite,--,--,--,--
J111551.95-000439.3,168.9664,-0.0776,--,--,--,--,--,--,--,--
J111835.82+002511.2,169.6492,0.4198,Composite,--,--,Composite,--,--,--,--
J112017.01+133522.9,170.0709,13.5897,--,--,--,--,--,--,--,--
J112339.01+232259.1,170.9126,23.3831,AGN,Seyfert,Seyfert,--,--,--,--,--
J121031.22+402503.2,182.6301,40.4176,Composite,--,--,--,--,--,--,--
J121923.73+303002.7,184.8489,30.5007,AGN,Seyfert,Seyfert,Composite,AGN,--,--,--
J122112.83+182257.7,185.3034,18.3827,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J130141.56+100100.1,195.4232,10.0167,Composite,--,--,--,--,--,--,--
J130410.82+221722.8,196.0451,22.2897,Composite,--,--,Composite,--,--,--,--
J132632.98+142512.0,201.6374,14.42,Composite,--,--,AGN,--,--,--,--
J133446.89+362221.3,203.6954,36.3726,Composite,Seyfert,--,--,--,--,--,--
J135721.48+523918.3,209.3395,52.6551,Composite,--,--,Composite,--,--,--,--
J141517.37+453622.9,213.8224,45.6064,Composite,--,--,--,--,--,--,--
J141738.88+072412.3,214.412,7.4034,Composite,--,--,Composite,--,--,--,--
J143803.42+232117.4,219.5143,23.3548,Composite,--,--,AGN,--,--,--,--
J144005.83+115508.8,220.0243,11.9191,Composite,--,--,AGN,--,--,--,--
J144850.09+160803.2,222.2087,16.1342,AGN,Seyfert,Seyfert,AGN,AGN,--,--,--
J145020.08+023241.9,222.5837,2.545,Composite,--,--,--,--,--,--,--
J145332.84+240034.5,223.3868,24.0096,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J152055.44-023440.4,230.231,-2.5779,--,--,--,--,--,--,--,--
J152304.97+114553.6,230.7707,11.7649,Composite,Seyfert,Seyfert,--,--,--,AGN,--
J153100.24+041650.6,232.751,4.2807,--,--,--,--,--,--,--,--
J155831.99+272824.2,239.6333,27.4734,Composite,--,--,AGN,--,--,AGN,--
J160434.48+161943.9,241.1437,16.3289,Composite,--,--,--,--,--,--,--
J161251.78+110621.6,243.2157,11.106,--,--,--,--,--,--,--,--
J161756.89+225644.1,244.487,22.9456,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J162539.87+404804.3,246.4161,40.8012,AGN,Seyfert,Seyfert,AGN,AGN,--,--,AGN
J162612.35+241330.5,246.5514,24.2251,AGN,Seyfert,Seyfert,AGN,--,--,--,--
J164203.17+220711.6,250.5132,22.1199,Composite,--,--,--,--,--,--,--
J215721.02-004342.1,329.3376,-0.7284,Composite,--,--,Composite,--,--,--,--
LEDA1133202,353.1052,-0.847,Composite,Seyfert,Seyfert,--,--,--,AGN,--
LEDA2116718,166.4257,38.0565,--,Seyfert,Seyfert,--,--,--,--,--
LEDA24384,130.1246,47.1195,--,--,--,--,--,AGN,--,--
LEDA2816038,196.785,53.9624,--,--,--,--,--,--,AGN,--
LEDA39539,184.6322,5.8498,AGN,LINER,Seyfert,AGN,--,--,AGN,--
Mrk1303,175.0551,-0.4117,--,--,--,--,--,--,--,--
Mrk1434,158.5423,58.0636,--,--,--,--,--,--,AGN,--
NGC3543,167.7354,61.3473,--,--,--,--,--,--,--,--
NGC4118,181.9702,43.1112,--,--,--,--,--,--,--,--
NSA100285_v0,243.3885,20.9991,--,--,Seyfert,--,--,--,--,AGN
NSA101949_v0,175.7601,26.1386,AGN,Seyfert,Seyfert,--,--,--,--,--
NSA102133_v0,177.0027,27.8295,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA102191_v0,179.3228,28.119,--,--,--,AGN,--,--,--,--
NSA102235_v0,178.286,30.1875,Composite,--,--,AGN,--,--,--,--
NSA102682_v0,185.1754,29.3459,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA103398_v0,192.1953,26.7486,--,--,--,--,--,--,--,AGN
NSA103606_v0,194.4807,27.232,--,--,LINER,AGN,--,--,--,AGN
NSA103730_v0,194.4865,27.9918,--,--,--,--,--,--,--,AGN
NSA103757_v0,194.4494,27.7695,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA104042_v0,194.4714,27.7073,AGN,LINER,--,AGN,--,--,--,AGN
NSA104092_v0,194.6897,27.7539,--,LINER,LINER,AGN,--,--,--,AGN
NSA104527_v0,203.1901,26.5804,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,--
NSA104881_v0,120.119,15.4531,--,--,--,--,--,--,AGN,AGN
NSA105376_v0,130.1064,18.3164,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA105953_v0,139.337,19.1719,Composite,LINER,LINER,--,--,--,--,--
NSA106134_v0,140.375,21.5276,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA106576_v0,144.1143,23.3192,--,--,--,--,--,--,--,AGN
NSA106979_v0,152.764,23.5798,AGN,LINER,LINER,Composite,--,--,--,--
NSA106991_v0,151.0972,23.2232,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA107272_v0,152.3986,26.9469,AGN,Seyfert,Seyfert,AGN,--,--,AGN,--
NSA10779_v0,136.5573,56.171,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,--
NSA107866_v0,161.687,25.9172,Composite,LINER,LINER,AGN,--,--,--,--
NSA110040_v0,135.5949,14.1804,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA110381_v0,139.0633,17.4462,--,--,--,Composite,--,--,--,AGN
NSA111231_v0,162.5253,16.5148,Composite,Seyfert,--,--,AGN,--,--,--
NSA111644_v0,166.2665,22.6898,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA112548_v0,172.6012,23.3667,Composite,--,--,--,--,--,--,--
NSA113341_v0,177.261,18.8532,AGN,LINER,LINER,Composite,--,--,--,--
NSA113566_v0,175.9983,24.7144,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
NSA113900_v0,179.267,22.3126,--,--,--,--,--,--,--,AGN
NSA114330_v0,236.7704,16.4424,--,--,--,--,--,--,--,AGN
NSA114518_v0,240.6282,14.487,Composite,Seyfert,Seyfert,AGN,--,--,--,--
NSA114617_v1,20.1515,0.6017,--,--,--,--,--,--,--,AGN
NSA115553_v1,43.7394,0.4321,--,--,--,--,--,--,--,AGN
NSA1169_v0,173.5573,0.3095,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA117416_v0,157.1389,18.7539,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA117678_v0,183.0686,17.2466,--,--,--,--,--,--,--,AGN
NSA118505_v0,184.556,20.0769,AGN,Seyfert,Seyfert,AGN,--,--,--,AGN
NSA118850_v0,204.2623,18.1705,AGN,Seyfert,Seyfert,AGN,--,--,--,AGN
NSA120205_v0,205.3756,24.4811,Composite,--,LINER,Composite,--,--,--,--
NSA120870_v0,221.8034,13.6609,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA121159_v0,232.631,12.7817,Composite,--,--,AGN,--,--,--,--
NSA122122_v0,222.6521,15.0588,--,--,LINER,--,--,--,--,AGN
NSA122696_v0,213.6591,20.0683,AGN,LINER,LINER,AGN,--,--,--,--
NSA123490_v0,233.5576,16.5025,--,Seyfert,Seyfert,--,--,--,--,AGN
NSA123656_v0,215.1873,22.7103,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA123877_v0,220.7199,20.9144,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA124249_v0,234.9236,17.2394,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA124554_v0,175.1697,59.814,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA125318_v0,148.5756,47.2903,Composite,Seyfert,Seyfert,AGN,AGN,AGN,--,--
NSA12623_v0,155.4548,63.8685,AGN,Seyfert,Seyfert,--,--,--,--,--
NSA13274_v0,149.0402,2.2467,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA141727_v0,189.2594,6.9253,--,--,--,--,--,--,--,AGN
NSA142638_v0,194.5636,27.4647,--,--,--,--,--,--,--,AGN
NSA142882_v0,195.6855,36.5072,--,--,--,--,--,AGN,--,AGN
NSA146555_v0,240.5637,16.1511,--,--,--,--,--,--,--,AGN
NSA147540_v0,254.4938,78.6043,--,--,--,--,--,--,AGN,AGN
NSA150464_v0,345.1797,22.5206,--,--,--,--,--,--,--,AGN
NSA15235_v0,220.0529,2.7954,AGN,Seyfert,Seyfert,AGN,AGN,AGN,--,AGN
NSA152627_v0,356.7696,29.4823,--,--,--,--,--,--,--,AGN
NSA153595_v0,9.8286,40.3662,--,--,--,--,--,--,--,AGN
NSA156688_v0,126.8497,23.1801,--,--,--,AGN,--,--,--,AGN
NSA157392_v0,145.7219,9.4934,--,--,--,--,--,--,--,AGN
NSA161692_v0,186.2734,5.3291,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA162072_v0,188.8335,39.5192,--,Seyfert,--,--,--,--,AGN,AGN
NSA166155_v0,230.7713,11.7648,Composite,Seyfert,Seyfert,--,--,--,AGN,--
NSA166259_v0,233.2374,46.4502,--,--,--,--,--,--,--,AGN
NSA166312_v0,234.1329,16.4405,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA166712_v0,241.6576,18.3982,--,--,--,--,--,--,--,AGN
NSA166937_v0,247.1984,39.6498,--,--,--,--,--,--,--,AGN
NSA167047_v0,250.6602,22.5525,--,--,--,--,--,--,--,AGN
NSA167204_v0,255.8765,45.6798,--,--,--,--,--,AGN,AGN,AGN
NSA167330_v0,259.6297,60.5862,Composite,--,--,--,--,--,--,--
NSA168262_v0,332.2901,41.2574,--,--,--,--,--,--,--,AGN
NSA169861_v0,184.2886,12.4543,--,--,--,--,--,--,--,AGN
NSA17066_v0,147.9483,3.1228,Composite,Seyfert,LINER,AGN,--,--,--,--
NSA171487_v0,68.1762,-4.3825,--,--,--,--,--,--,--,AGN
NSA171680_v0,57.3466,-11.991,--,--,--,--,--,--,AGN,AGN
NSA18237_v0,221.6202,3.2367,AGN,Seyfert,Seyfert,AGN,--,--,--,AGN
NSA18913_v0,233.6066,4.1352,AGN,--,Seyfert,AGN,AGN,--,AGN,--
NSA18922_v0,234.1966,3.8713,--,Seyfert,Seyfert,--,--,--,--,AGN
NSA19138_v0,172.4902,65.6347,AGN,Seyfert,Seyfert,--,--,--,--,--
NSA1933_v0,204.5641,-0.3986,Composite,Seyfert,Seyfert,--,--,AGN,--,--
NSA20438_v0,242.4946,53.8365,--,--,Seyfert,AGN,--,--,--,--
NSA2064_v0,212.8346,-0.4974,--,--,--,--,--,--,--,--
NSA20689_v0,245.6797,48.1693,--,--,--,--,--,--,--,AGN
NSA20724_v0,246.311,48.7214,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA213_v0,150.035,0.9848,AGN,--,--,AGN,--,--,--,--
NSA215903_v1,8.24,-0.454,--,--,--,--,--,--,--,AGN
NSA217124_v1,331.5029,0.9138,--,Seyfert,Seyfert,--,--,--,--,AGN
NSA24013_v0,41.646,0.122,AGN,Seyfert,LINER,AGN,--,--,--,--
NSA24061_v0,46.6859,-0.4088,Composite,Seyfert,Seyfert,AGN,--,--,--,--
NSA26828_v0,140.1078,50.8278,--,--,--,--,--,--,--,AGN
NSA26850_v0,143.1644,51.2619,Composite,Seyfert,Seyfert,--,--,--,--,--
NSA27397_v0,167.3017,61.3964,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA28361_v0,225.3657,55.526,--,Seyfert,Seyfert,--,--,--,--,AGN
NSA28499_v0,232.4064,51.6106,--,--,--,AGN,--,--,--,AGN
NSA29175_v0,237.8957,49.1515,--,--,Seyfert,--,--,--,--,AGN
NSA29476_v0,247.1808,40.5386,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA29496_v0,247.0504,40.7886,--,--,--,--,--,--,--,AGN
NSA29661_v0,247.4074,40.5625,Composite,--,Seyfert,AGN,--,--,--,AGN
NSA29818_v0,253.4627,35.1526,--,--,--,--,--,--,--,AGN
NSA30020_v0,130.5205,40.6596,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA30370_v0,168.3302,4.7403,AGN,--,Seyfert,Composite,--,--,--,--
NSA30845_v0,185.1012,5.5728,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA30848_v0,189.5441,4.7583,--,--,Seyfert,AGN,--,--,--,AGN
NSA31028_v0,192.4912,5.3114,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA31779_v0,123.4728,31.1401,Composite,--,Seyfert,--,--,--,--,--
NSA32284_v0,162.2063,51.4422,--,Seyfert,LINER,--,--,--,--,AGN
NSA32345_v0,165.1127,49.9627,Composite,LINER,LINER,AGN,--,--,--,--
NSA32762_v0,179.8431,51.3026,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA33472_v0,123.4507,37.8355,--,--,--,--,--,--,--,AGN
NSA35813_v1,18.748,0.2458,--,--,--,--,--,--,--,AGN
NSA35979_v0,125.058,30.4175,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA36154_v0,133.9511,35.7505,--,Seyfert,Seyfert,--,--,--,--,--
NSA36356_v0,143.1117,42.088,AGN,Seyfert,Seyfert,Composite,--,--,--,--
NSA37942_v0,155.7176,46.7058,AGN,Seyfert,Seyfert,Composite,--,--,--,--
NSA39954_v0,146.7738,5.0333,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA39968_v0,144.5898,6.5252,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA40222_v0,155.9823,6.9147,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA42226_v0,321.2361,-0.646,--,--,LINER,--,--,--,--,AGN
NSA43037_v0,210.3169,51.8731,AGN,Seyfert,LINER,AGN,--,--,--,--
NSA4308_v0,263.0124,59.9819,AGN,Seyfert,Seyfert,--,--,--,AGN,--
NSA43149_v0,216.8834,50.5306,--,--,--,--,--,--,--,AGN
NSA43531_v0,238.0289,41.0182,--,Seyfert,Seyfert,--,--,--,--,AGN
NSA43887_v0,245.2828,35.3732,--,--,LINER,AGN,--,--,--,AGN
NSA44431_v0,27.4215,0.8964,--,--,Seyfert,AGN,--,--,--,AGN
NSA44590_v0,16.4472,0.508,--,--,--,Composite,--,--,--,AGN
NSA46082_v0,246.9407,39.5487,AGN,LINER,LINER,AGN,--,--,AGN,AGN
NSA46135_v0,245.2673,40.3895,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA46318_v0,246.9935,39.1179,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA46392_v0,249.32,36.0444,--,--,--,--,--,--,--,AGN
NSA46677_v0,125.8952,3.221,--,--,Seyfert,--,--,AGN,--,--
NSA47066_v0,132.8576,39.5949,Composite,--,Seyfert,AGN,--,--,AGN,--
NSA47918_v0,136.9044,35.4746,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA48521_v0,171.6324,9.921,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA49099_v0,187.0665,9.4364,Composite,--,--,AGN,--,--,--,--
NSA49147_v0,190.1411,9.4579,Composite,--,--,--,--,--,--,--
NSA50121_v0,123.9545,25.7837,Composite,--,LINER,AGN,--,--,--,--
NSA50429_v0,136.9426,33.1669,AGN,--,Seyfert,AGN,--,--,--,--
NSA51220_v0,206.9904,46.9097,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA51305_v0,211.8646,47.0899,Composite,--,--,--,--,--,--,--
NSA51425_v0,223.8579,43.2231,--,--,--,--,--,--,--,AGN
NSA51928_v0,146.0809,9.9848,--,--,--,--,--,--,--,AGN
NSA52494_v0,179.5522,57.8895,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA52675_v0,185.9285,58.2462,AGN,Seyfert,Seyfert,AGN,AGN,--,AGN,--
NSA53138_v0,211.4264,55.4504,--,--,--,--,--,--,--,AGN
NSA53401_v0,219.7465,51.1207,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA53568_v0,223.3096,49.638,AGN,Seyfert,Seyfert,AGN,--,--,--,AGN
NSA54572_v0,207.414,42.0448,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA55081_v0,154.4462,39.5355,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA5563_v0,359.0383,-0.408,Composite,Seyfert,Seyfert,AGN,--,--,--,--
NSA56478_v0,207.8557,40.2132,Composite,Seyfert,Seyfert,Composite,--,--,AGN,--
NSA56919_v0,232.7369,31.6137,AGN,--,Seyfert,Composite,--,--,--,--
NSA57536_v0,236.7634,34.2221,Composite,--,--,--,--,--,--,--
NSA57593_v0,239.706,32.8139,--,--,--,--,--,--,--,AGN
NSA57643_v0,239.7943,31.8982,--,Seyfert,Seyfert,Composite,--,--,--,AGN
NSA57867_v0,244.7604,29.1728,--,Seyfert,--,--,--,--,--,AGN
NSA5790_v0,5.4409,0.5576,AGN,Seyfert,Seyfert,Composite,--,--,--,--
NSA58455_v0,248.0453,29.0252,AGN,--,Seyfert,Composite,--,--,--,--
NSA58532_v0,251.2879,25.6792,--,--,--,--,--,--,--,AGN
NSA58917_v1,148.5755,2.7413,--,--,--,--,--,--,--,AGN
NSA60536_v0,182.9816,46.9822,Composite,Seyfert,Seyfert,AGN,--,--,--,--
NSA6059_v0,15.0247,-1.183,Composite,Seyfert,Seyfert,AGN,--,--,--,--
NSA61000_v0,187.2681,42.5776,--,--,--,--,--,--,--,AGN
NSA61072_v0,189.997,47.6471,--,--,--,Composite,--,--,--,AGN
NSA61479_v0,197.3168,41.9137,--,--,Seyfert,--,--,--,--,--
NSA61636_v0,200.7866,42.3387,--,--,--,--,--,--,--,AGN
NSA61967_v0,356.0742,0.7857,--,--,Seyfert,--,--,--,--,AGN
NSA62320_v0,20.6387,0.1357,--,--,Seyfert,--,--,--,--,AGN
NSA62560_v0,44.286,-0.4799,--,--,--,AGN,--,--,--,AGN
NSA62996_v0,41.735,-0.5514,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA631480_v1,214.2188,52.5808,--,--,--,--,--,--,--,AGN
NSA631492_v1,214.328,52.5142,--,--,--,--,--,--,--,AGN
NSA631637_v1,215.6606,54.2345,--,--,--,--,--,--,--,AGN
NSA63191_v0,252.928,19.4287,--,--,--,--,--,--,--,AGN
NSA63368_v0,249.5555,24.1264,--,Seyfert,--,--,--,--,--,AGN
NSA64022_v0,235.2484,31.9187,AGN,Seyfert,Seyfert,AGN,AGN,--,--,--
NSA64339_v0,122.9387,23.4738,AGN,Seyfert,Seyfert,AGN,--,--,AGN,--
NSA64526_v0,131.2047,28.3149,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA64878_v0,141.9485,33.2092,--,--,LINER,AGN,--,--,--,--
NSA65192_v0,147.5837,36.0796,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA66003_v0,165.5823,12.5186,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA66343_v0,178.4961,13.1482,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA66491_v0,182.6769,13.3134,--,--,--,--,--,--,--,AGN
NSA67333_v0,186.6998,7.6716,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA68133_v0,236.0181,27.8933,--,--,--,--,--,AGN,--,AGN
NSA68546_v0,248.18,20.6036,--,--,--,--,--,--,--,AGN
NSA68765_v0,50.6027,40.1888,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,--
NSA68953_v0,205.484,50.1116,AGN,--,Seyfert,AGN,--,--,--,--
NSA69037_v0,211.8979,50.5454,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA69987_v0,252.6548,28.8932,--,--,--,--,--,--,--,AGN
NSA70104_v0,255.2687,25.8689,Composite,--,--,--,--,--,--,--
NSA70907_v0,211.2933,11.7714,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA71023_v0,213.0353,10.4983,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA7119_v0,34.8955,-0.409,--,--,--,--,--,--,--,AGN
NSA71219_v0,216.8347,11.0148,Composite,--,LINER,AGN,--,--,--,--
NSA71565_v0,218.8476,10.1178,AGN,Seyfert,Seyfert,Composite,--,--,--,--
NSA72482_v0,229.0367,8.7589,AGN,--,LINER,Composite,--,--,--,--
NSA72721_v0,229.5744,8.3484,--,LINER,--,--,--,--,--,AGN
NSA72952_v0,232.3061,8.503,AGN,--,Seyfert,AGN,--,--,--,--
NSA73346_v0,241.4357,8.8455,AGN,Seyfert,Seyfert,Composite,--,--,--,--
NSA73781_v0,138.9805,10.1021,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA74602_v0,160.3325,14.6114,AGN,--,Seyfert,AGN,--,--,--,--
NSA74744_v0,163.9797,13.938,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA7480_v0,42.1053,-0.4282,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA75073_v0,122.5446,7.5603,Composite,--,--,--,--,--,--,--
NSA75400_v0,184.1644,14.2603,--,--,--,--,--,--,--,AGN
NSA77431_v0,196.1455,7.9181,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA77755_v0,198.9877,7.2842,--,--,--,--,--,--,--,AGN
NSA78105_v0,202.4247,10.6102,--,LINER,LINER,--,--,AGN,--,AGN
NSA78568_v0,210.6197,9.3157,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA79150_v0,223.8271,8.2685,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA79874_v0,231.6557,6.9949,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,--
NSA80357_v0,217.7363,6.084,--,--,--,AGN,--,--,--,AGN
NSA80770_v0,228.5954,6.0523,Composite,--,--,Composite,--,--,--,--
NSA81542_v0,213.6526,34.688,--,--,Seyfert,AGN,--,--,--,AGN
NSA82076_v0,240.6369,22.6654,--,--,--,Composite,--,--,--,AGN
NSA82137_v0,243.4245,22.187,--,--,--,--,--,--,--,AGN
NSA82346_v0,246.9929,20.2456,--,Seyfert,--,--,--,--,--,AGN
NSA82616_v0,117.1216,51.0145,AGN,Seyfert,Seyfert,--,--,--,--,--
NSA82730_v0,119.1977,53.5912,--,--,--,--,--,--,--,AGN
NSA83280_v0,129.4206,60.2276,Composite,--,--,AGN,--,--,--,--
NSA83933_v0,120.6202,20.514,AGN,--,Seyfert,AGN,--,--,--,--
NSA84977_v0,143.6874,26.6745,Composite,--,--,AGN,--,--,--,--
NSA85407_v0,146.0434,34.042,--,--,--,--,--,--,--,AGN
NSA86652_v0,190.527,33.2789,--,--,--,--,--,--,--,AGN
NSA86723_v0,200.4853,38.7346,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA8747_v0,22.2258,14.9397,--,--,--,--,--,--,--,AGN
NSA87702_v0,203.6276,34.6592,AGN,LINER,LINER,AGN,--,--,--,AGN
NSA88061_v0,176.147,36.9024,--,--,--,--,--,--,--,AGN
NSA88154_v0,159.704,38.0459,--,--,--,--,--,--,--,--
NSA88260_v0,189.7372,38.0903,--,--,--,--,--,--,--,AGN
NSA88928_v0,197.5296,30.0156,Composite,--,--,--,--,--,--,--
NSA89394_v0,186.4536,33.5469,AGN,Seyfert,Seyfert,AGN,AGN,AGN,AGN,--
NSA89494_v0,196.2411,36.4395,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA90179_v0,161.992,33.927,--,Seyfert,Seyfert,--,--,--,--,--
NSA92123_v0,204.8826,31.4494,--,Seyfert,LINER,AGN,--,--,--,AGN
NSA92369_v0,176.0785,33.6687,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA93806_v0,201.3848,31.8925,Composite,--,--,--,--,--,--,--
NSA93958_v0,172.8717,35.1664,Composite,Seyfert,Seyfert,--,--,--,--,--
NSA95676_v0,217.9448,26.2734,AGN,Seyfert,Seyfert,AGN,--,--,--,--
NSA95945_v0,221.8462,22.5517,--,--,--,AGN,--,--,--,AGN
NSA98366_v0,238.6102,20.703,--,--,--,--,--,--,--,AGN
NSA98618_v0,240.2069,20.078,--,Seyfert,Seyfert,AGN,--,--,--,AGN
NSA99052_v0,241.3827,17.8073,AGN,Seyfert,Seyfert,AGN,AGN,--,AGN,--
NSA99564_v0,240.1585,16.6528,--,--,--,--,--,--,--,AGN
SDSSJ024117.09-001352.3,40.3212,-0.2312,--,--,--,--,--,--,AGN,--
SDSSJ082228.93+034551.7,125.6206,3.7644,--,Seyfert,Seyfert,--,--,--,AGN,--
SDSSJ090335.40+151142.0,135.8975,15.195,--,--,Seyfert,Composite,--,--,AGN,--
SDSSJ102526.59+124540.3,156.3608,12.7612,--,--,--,--,--,--,AGN,--
SDSSJ130821.42+113055.0,197.0893,11.5153,--,Seyfert,--,--,--,--,--,--
SDSSJ131930.27+552146.0,199.876,55.3628,--,--,--,AGN,--,--,AGN,--
SDSSJ143102.57+281625.9,217.7607,28.2739,--,--,--,--,--,--,--,--
SDSSJ153704.18+551550.5,234.2674,55.2641,--,Seyfert,Seyfert,--,--,--,AGN,--
SDSSJ160651.01+080928.6,241.7126,8.158,--,--,--,--,--,--,AGN,--
SDSSJ162642.49+390842.8,246.677,39.1452,--,--,--,--,--,--,AGN,--
SDSSJ162729.77+385455.1,246.8741,38.9153,--,--,--,AGN,--,--,--,--
SDSSJ213732.54+002800.1,324.3856,0.4667,--,--,Seyfert,AGN,--,--,--,--
SDSSJ213743.69+003125.5,324.4321,0.5238,--,--,--,AGN,--,--,--,--
Sartori100261,38.4456,-1.0245,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori100483,158.7889,9.7546,--,--,--,--,--,AGN,--,--
Sartori101985,207.6752,17.0796,--,--,--,AGN,--,--,--,--
Sartori10219,7.8648,-10.6759,--,Seyfert,--,AGN,--,--,--,--
Sartori105680,135.7094,14.2361,--,--,--,--,--,--,--,--
Sartori105787,159.8767,14.3203,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori10763,34.7204,-9.2052,--,--,--,--,--,AGN,--,--
Sartori10897,172.3582,21.3521,--,Seyfert,--,--,--,--,--,--
Sartori10957,161.2408,3.887,--,--,--,--,--,AGN,--,--
Sartori11102,120.3488,39.8896,--,--,--,--,--,AGN,--,--
Sartori11105,125.6679,3.7629,--,--,Seyfert,AGN,--,AGN,--,--
Sartori111723,198.224,17.2087,--,--,--,--,--,AGN,--,--
Sartori112045,210.9457,33.1695,--,--,--,AGN,--,--,--,--
Sartori11212,205.1512,34.2939,--,--,--,--,--,--,--,--
Sartori112658,130.4146,21.5815,--,--,LINER,--,--,AGN,--,--
Sartori115666,228.0535,47.2752,--,--,--,--,--,AGN,--,--
Sartori117208,195.1309,6.4634,--,--,--,AGN,--,AGN,--,--
Sartori11826,142.9871,42.8161,Composite,--,--,--,--,AGN,--,--
Sartori118838,170.1687,67.7789,--,--,--,--,--,AGN,--,--
Sartori120037,145.9383,1.516,--,--,--,AGN,--,--,--,--
Sartori122293,161.3351,9.397,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori12269,230.7825,19.0837,--,--,--,AGN,--,--,--,--
Sartori123356,238.3342,42.1266,--,--,LINER,AGN,--,--,--,--
Sartori123713,161.909,4.3116,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori12643,120.5953,23.408,--,--,Seyfert,--,--,AGN,--,--
Sartori128255,203.9503,37.0294,--,--,--,--,--,AGN,--,--
Sartori12840,199.9581,52.0614,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori128455,213.9567,1.6324,--,Seyfert,--,--,--,AGN,--,--
Sartori128605,26.7794,13.9414,--,--,--,--,--,AGN,--,AGN
Sartori12868,202.3851,32.5714,--,Seyfert,Seyfert,--,--,AGN,AGN,--
Sartori129072,14.5756,-8.7377,--,--,--,AGN,--,--,--,--
Sartori129926,202.4596,31.1873,--,--,--,--,--,AGN,--,--
Sartori130041,168.6181,1.7345,--,--,--,AGN,--,--,--,--
Sartori132736,221.4007,63.6795,--,--,--,--,--,AGN,--,--
Sartori134273,158.0251,22.9894,--,--,--,--,--,AGN,--,--
Sartori137290,131.7587,3.8672,--,--,--,--,--,AGN,--,--
Sartori137398,173.9034,27.9362,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori137647,12.4993,-0.4044,--,--,--,--,--,AGN,--,--
Sartori13986,209.46,26.7113,--,--,Seyfert,AGN,--,--,--,--
Sartori141121,195.7638,35.8579,--,--,Seyfert,--,--,AGN,--,--
Sartori14176,178.8681,57.6644,--,--,--,--,--,AGN,--,--
Sartori14294,141.3522,2.0637,--,--,Seyfert,AGN,--,AGN,--,--
Sartori145508,152.6772,12.9213,--,Seyfert,--,--,AGN,AGN,--,--
Sartori14926,14.7671,1.0012,--,--,--,--,--,AGN,--,--
Sartori15020,185.8189,4.8361,--,--,--,--,--,AGN,--,--
Sartori15156,174.2131,7.6737,--,--,--,--,--,AGN,--,--
Sartori15175,132.084,26.4139,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori154841,222.9813,22.866,--,--,--,--,--,AGN,--,--
Sartori15541,175.7247,0.1619,--,--,Seyfert,Composite,--,--,--,--
Sartori15565,186.9905,54.5132,--,--,Seyfert,AGN,--,--,--,--
Sartori158388,189.7858,9.1214,--,Seyfert,--,--,--,AGN,--,AGN
Sartori160488,232.0716,39.9474,--,--,--,--,--,AGN,--,--
Sartori160572,196.5163,19.8063,--,--,--,--,--,AGN,--,--
Sartori160721,6.0395,-1.009,--,--,--,Composite,--,--,--,--
Sartori16073,12.6207,-0.5306,--,Seyfert,--,--,--,AGN,--,--
Sartori16383,180.765,56.9168,Composite,Seyfert,Seyfert,--,--,--,--,--
Sartori164973,134.1377,32.9994,--,--,--,--,--,AGN,--,--
Sartori164982,136.367,44.1829,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori166401,212.7467,43.0464,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori168543,352.4023,-1.1825,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori170095,189.0568,9.4842,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori17149,144.9593,36.1744,--,--,Seyfert,Composite,--,--,--,--
Sartori171809,336.2922,-0.198,--,--,--,--,--,AGN,--,--
Sartori17350,146.8422,0.7408,--,--,--,--,--,AGN,--,--
Sartori17373,129.5064,18.7201,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
Sartori17389,177.1986,20.1668,AGN,LINER,LINER,AGN,--,--,--,--
Sartori17394,119.1758,35.6092,--,LINER,--,AGN,--,AGN,--,--
Sartori176273,344.7779,-0.9694,--,--,--,--,--,AGN,--,--
Sartori178309,187.0336,7.9121,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori18167,126.1979,18.5455,--,Seyfert,Seyfert,AGN,--,AGN,--,--
Sartori18265,183.4407,24.3561,--,--,--,AGN,--,--,--,--
Sartori18330,191.2803,14.32,--,--,--,AGN,--,AGN,--,--
Sartori183496,153.3931,17.8675,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori18643,166.6208,44.8509,Composite,--,--,AGN,--,--,--,--
Sartori189172,209.7376,13.6499,--,--,--,--,--,AGN,--,--
Sartori190553,206.114,56.0249,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori19109,138.7714,28.9447,--,--,LINER,AGN,--,AGN,--,--
Sartori197748,132.1855,51.1074,--,--,--,--,--,AGN,--,--
Sartori19871,175.5132,16.7762,AGN,Seyfert,LINER,AGN,--,--,--,--
Sartori199402,167.3456,14.9436,--,--,--,--,--,AGN,--,--
Sartori200366,130.0015,18.0919,--,--,--,--,--,AGN,--,--
Sartori20161,181.5939,31.9414,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori20271,198.6569,29.318,Composite,--,--,AGN,--,--,--,--
Sartori20311,139.1708,18.4689,--,--,--,--,--,AGN,--,--
Sartori204802,155.8315,2.8282,--,Seyfert,--,--,--,AGN,--,--
Sartori20566,182.9716,23.6437,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori20575,159.8743,12.4923,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori20747,358.4688,-0.0987,AGN,LINER,LINER,AGN,--,AGN,--,--
Sartori208070,1.7376,0.8572,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori208643,212.4735,29.5437,--,--,--,--,--,--,--,--
Sartori20955,136.1126,29.3156,--,Seyfert,Seyfert,--,--,--,--,--
Sartori20968,119.1742,28.3719,--,--,Seyfert,AGN,--,AGN,--,--
Sartori210237,175.9512,32.7161,Composite,Seyfert,Seyfert,--,--,AGN,--,--
Sartori21077,179.1466,27.6617,--,Seyfert,--,--,--,AGN,--,--
Sartori211304,117.4459,15.6704,--,--,--,--,--,AGN,--,--
Sartori214163,136.6187,44.9818,--,--,--,--,--,AGN,--,--
Sartori214566,62.4068,-5.3016,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori216779,229.5495,19.9207,--,--,--,--,--,AGN,--,--
Sartori217992,223.8903,0.6159,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori221600,133.0905,12.281,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori22237,166.903,5.5604,--,--,--,AGN,--,AGN,--,--
Sartori22633,171.2138,29.48,--,--,--,AGN,--,--,--,--
Sartori226725,216.8429,3.4189,--,Seyfert,--,--,--,AGN,--,--
Sartori22729,182.5348,44.6518,--,Seyfert,--,--,--,AGN,--,--
Sartori22732,202.2207,15.9929,--,--,--,--,--,AGN,--,--
Sartori230467,212.4865,54.9469,--,--,--,--,--,AGN,--,--
Sartori23130,205.4234,35.0372,--,--,--,--,--,AGN,--,--
Sartori23535,182.6357,44.6012,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori235966,142.0438,15.0411,Composite,--,--,--,--,AGN,--,--
Sartori237488,144.1056,5.0589,--,Seyfert,--,--,--,AGN,--,--
Sartori240795,177.1703,17.9425,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori245310,178.0626,6.0621,--,Seyfert,--,--,--,AGN,--,--
Sartori245739,8.5581,-8.9774,--,Seyfert,--,Composite,--,AGN,--,--
Sartori24664,198.0261,5.1832,--,--,Seyfert,--,--,AGN,--,--
Sartori247612,168.3355,0.8415,Composite,--,--,Composite,--,AGN,--,--
Sartori247767,159.24,46.9439,--,--,--,--,AGN,AGN,--,--
Sartori24892,157.4304,20.4318,--,--,--,AGN,--,AGN,--,--
Sartori25147,167.5999,60.8644,--,--,Seyfert,--,--,--,--,--
Sartori256630,192.081,5.7072,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori257429,180.0687,27.3331,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori25780,146.1939,13.5399,--,--,Seyfert,AGN,--,--,--,--
Sartori25946,345.7634,-8.4184,--,--,--,AGN,--,AGN,--,--
Sartori265562,354.0078,-0.5332,--,--,--,--,--,AGN,--,--
Sartori266505,188.8495,3.7599,--,Seyfert,--,--,--,AGN,--,--
Sartori26813,186.5152,8.2553,Composite,Seyfert,Seyfert,AGN,--,--,AGN,--
Sartori26925,181.4604,15.9129,--,--,--,Composite,--,--,--,--
Sartori272498,172.1305,61.2154,--,--,--,--,--,AGN,--,--
Sartori273004,162.6355,15.6351,--,Seyfert,--,--,--,AGN,--,--
Sartori278324,195.4501,1.6218,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori27867,210.7965,30.8665,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori28192,118.8118,53.7455,--,--,--,AGN,--,--,--,--
Sartori282992,217.023,36.4529,--,Seyfert,--,--,--,AGN,--,AGN
Sartori28437,213.3615,2.4192,--,--,Seyfert,AGN,--,--,--,--
Sartori284918,30.215,-8.7619,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori285950,126.3338,8.4564,--,--,Seyfert,--,--,AGN,--,--
Sartori286382,199.9884,0.4316,--,--,--,--,--,AGN,--,--
Sartori28650,187.6098,10.5166,--,--,--,AGN,--,--,--,--
Sartori29421,162.1045,38.3528,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori29439,140.0178,-0.5025,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori29484,339.8805,-0.6767,--,--,--,AGN,--,AGN,--,--
Sartori296262,177.967,1.1017,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori298133,135.1977,57.7153,--,--,--,--,--,AGN,--,--
Sartori303639,141.5392,12.7472,--,Seyfert,Seyfert,--,--,AGN,AGN,--
Sartori30515,169.4415,25.5589,--,--,--,Composite,--,--,--,--
Sartori306717,131.0592,2.4393,--,--,--,--,--,AGN,AGN,--
Sartori30698,251.5651,43.9151,--,Seyfert,--,--,--,AGN,--,--
Sartori30891,176.5925,49.8893,--,--,LINER,AGN,--,--,--,--
Sartori309597,153.86,30.9144,--,--,--,--,AGN,AGN,--,--
Sartori310250,222.7358,48.624,--,Seyfert,--,--,--,AGN,--,--
Sartori310490,132.8152,58.6819,--,--,--,--,--,AGN,--,--
Sartori319086,142.3266,0.4703,--,--,--,--,--,--,--,--
Sartori31951,345.4487,-9.5846,Composite,Seyfert,LINER,AGN,--,AGN,--,--
Sartori320814,202.319,17.0058,--,--,--,--,--,AGN,--,--
Sartori325033,23.2439,-8.8938,--,Seyfert,--,--,--,--,--,--
Sartori32833,167.1866,36.3093,--,Seyfert,LINER,AGN,--,AGN,--,--
Sartori33190,165.4498,9.8973,--,--,LINER,AGN,--,--,--,--
Sartori332236,253.812,31.4984,--,--,--,--,--,AGN,--,--
Sartori33249,138.6509,18.2674,--,--,--,AGN,--,AGN,--,--
Sartori336179,147.5972,0.7081,--,Seyfert,--,--,AGN,AGN,--,--
Sartori337345,162.163,18.9799,--,--,--,--,--,AGN,--,--
Sartori338999,5.2543,0.88,--,Seyfert,--,--,AGN,AGN,--,--
Sartori340982,189.5156,46.3056,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori345440,199.2954,2.9388,--,--,--,--,--,AGN,--,--
Sartori35203,163.5902,2.1935,--,LINER,LINER,AGN,--,AGN,--,--
Sartori35452,176.4177,-0.5708,--,--,--,--,--,AGN,--,--
Sartori35611,140.456,23.5774,--,--,--,AGN,--,--,--,--
Sartori36713,167.6534,29.4912,--,--,--,--,--,--,--,--
Sartori37026,191.1395,31.0849,--,--,Seyfert,AGN,--,--,--,AGN
Sartori37125,130.6438,3.3252,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori37135,225.1688,11.9465,--,--,Seyfert,AGN,--,--,--,--
Sartori37334,117.7872,22.7409,--,--,--,--,--,AGN,--,--
Sartori37577,206.7292,22.9708,--,--,LINER,AGN,--,--,--,--
Sartori37767,202.7945,-1.9504,--,--,--,AGN,--,--,--,--
Sartori37935,163.6267,57.3694,--,--,--,AGN,--,--,--,--
Sartori38058,119.6002,17.1294,--,LINER,LINER,AGN,--,AGN,--,--
Sartori38107,46.2142,0.2051,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori38410,154.7388,6.4231,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori38474,118.9091,24.0177,--,--,LINER,AGN,--,--,--,--
Sartori39895,192.056,43.951,--,--,--,--,--,AGN,--,--
Sartori39909,51.5586,-1.0783,--,--,--,AGN,--,--,--,--
Sartori40922,163.1694,19.9448,--,--,LINER,AGN,--,--,--,--
Sartori42470,240.3998,31.2316,--,Seyfert,--,--,--,AGN,--,--
Sartori42593,250.8581,39.3311,--,Seyfert,--,AGN,--,--,--,--
Sartori43060,127.2457,8.8088,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori43283,185.6758,51.247,--,--,--,AGN,--,--,--,--
Sartori43400,150.9985,41.4846,--,--,Seyfert,AGN,--,--,--,--
Sartori44006,138.8494,6.3839,--,--,--,AGN,--,--,--,--
Sartori44058,131.365,53.148,--,--,--,--,--,AGN,--,--
Sartori44317,240.757,39.629,--,--,Seyfert,AGN,--,AGN,--,--
Sartori44445,314.0246,-6.606,--,Seyfert,--,--,--,AGN,--,--
Sartori45052,236.9541,22.0509,--,Seyfert,--,--,--,AGN,--,--
Sartori45155,131.6005,54.1543,AGN,Seyfert,Seyfert,AGN,--,AGN,--,--
Sartori45715,259.2087,57.0821,--,--,LINER,AGN,--,--,--,--
Sartori45874,242.4294,26.7949,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori46464,214.5072,21.8559,--,Seyfert,--,AGN,--,AGN,--,--
Sartori47798,157.0048,8.8144,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori47952,173.3658,45.8589,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori48098,164.0365,24.1572,--,--,Seyfert,AGN,--,AGN,--,--
Sartori48274,245.0045,8.3829,--,--,--,AGN,--,--,--,--
Sartori48473,199.914,26.788,--,--,--,Composite,--,--,--,--
Sartori48849,227.3924,37.5295,--,--,--,--,--,AGN,--,--
Sartori49040,19.7714,0.6292,AGN,Seyfert,Seyfert,--,--,--,--,--
Sartori49415,199.464,53.1125,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori49838,215.9286,22.958,--,--,--,--,--,AGN,--,--
Sartori5041,25.6125,13.977,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori50820,173.2388,31.4755,--,--,--,--,--,AGN,--,--
Sartori50838,174.178,26.7271,--,--,LINER,--,--,AGN,AGN,--
Sartori50950,156.1219,5.4142,--,--,--,--,--,AGN,--,--
Sartori51040,141.0159,29.1171,--,--,--,AGN,--,--,--,--
Sartori51329,228.1875,26.5804,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori51623,254.0048,19.8106,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori51844,171.4757,31.8968,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori52164,124.7705,17.5732,--,--,--,AGN,--,--,--,--
Sartori52246,149.7083,67.4524,Composite,Seyfert,Seyfert,--,AGN,AGN,--,--
Sartori52742,152.5796,29.1349,--,--,--,AGN,--,--,--,--
Sartori53767,237.3665,10.7908,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori53841,234.0349,25.4511,--,--,--,AGN,--,--,--,--
Sartori54437,245.469,15.3156,--,--,--,--,--,AGN,--,--
Sartori5449,184.8473,19.5873,AGN,LINER,LINER,AGN,--,AGN,--,--
Sartori54785,218.4453,36.4476,--,--,--,Composite,--,--,--,--
Sartori5619,180.343,2.1856,--,--,--,--,--,AGN,--,--
Sartori5634,182.1764,36.8028,--,--,Seyfert,AGN,--,--,--,--
Sartori57701,176.9861,9.0949,--,--,--,AGN,--,--,--,--
Sartori5784,163.3514,16.7932,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori57906,163.8665,11.1408,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori58986,197.6711,44.0187,Composite,--,--,AGN,--,--,--,--
Sartori59007,198.2744,23.4594,AGN,LINER,LINER,AGN,--,--,--,--
Sartori59191,10.5625,-10.7375,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori59304,195.9768,37.2339,--,--,--,--,--,AGN,--,--
Sartori59305,245.382,10.1252,--,LINER,--,AGN,--,AGN,--,--
Sartori60324,214.0651,-1.4646,--,Seyfert,--,--,--,AGN,--,--
Sartori60982,244.1966,18.0193,--,--,--,--,--,--,--,--
Sartori63123,170.4567,11.9022,--,--,Seyfert,AGN,--,--,--,--
Sartori63239,157.5972,28.3497,--,--,--,--,--,AGN,--,--
Sartori63673,195.431,4.1435,--,--,Seyfert,AGN,--,--,--,--
Sartori64919,236.4315,8.967,--,--,--,--,--,AGN,--,--
Sartori64962,192.6633,62.1763,--,--,--,--,--,AGN,--,--
Sartori65042,211.0,10.6421,--,--,--,--,--,--,--,--
Sartori65837,223.2007,23.7718,--,--,--,--,--,--,--,--
Sartori66259,134.5265,49.8299,--,--,--,--,--,AGN,--,--
Sartori6642,43.3693,-8.9849,--,--,--,--,--,--,--,--
Sartori6689,177.7701,5.2462,--,--,--,--,--,AGN,--,--
Sartori67600,123.6305,8.2139,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori6801,133.1406,13.8412,--,--,--,--,--,AGN,--,--
Sartori68371,136.3795,3.5918,--,--,--,--,--,AGN,--,--
Sartori69278,222.1315,16.8912,--,--,--,AGN,--,--,--,--
Sartori7106,224.692,2.9691,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori71190,235.1206,34.5611,--,--,Seyfert,AGN,--,--,--,--
Sartori71440,244.8484,25.6695,--,--,--,Composite,--,AGN,--,--
Sartori7192,159.5067,64.2664,Composite,--,--,AGN,--,--,--,--
Sartori72486,249.9053,27.1306,--,Seyfert,--,--,--,AGN,--,--
Sartori7265,241.6708,6.5809,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori7289,225.2535,1.0139,--,Seyfert,Seyfert,Composite,--,AGN,--,--
Sartori73934,127.5979,38.9317,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori74024,147.8263,39.6984,--,--,--,AGN,--,--,--,--
Sartori74640,214.6809,28.166,--,--,--,--,--,AGN,--,--
Sartori74705,218.1497,14.5894,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori75308,177.4166,36.958,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori7629,191.5448,26.2502,--,--,--,--,--,--,--,--
Sartori7777,168.655,30.3141,--,--,--,Composite,--,--,--,--
Sartori78416,146.2126,12.5122,AGN,Seyfert,Seyfert,Composite,--,--,--,--
Sartori7969,131.178,29.5453,--,Seyfert,Seyfert,--,--,AGN,--,--
Sartori8012,126.5183,45.9676,Composite,Seyfert,Seyfert,AGN,--,--,--,--
Sartori8021,193.4968,29.7886,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori8102,171.5767,39.0246,Composite,--,Seyfert,Composite,--,AGN,--,--
Sartori8217,126.8653,25.7244,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori82176,155.3214,15.0901,--,--,--,AGN,--,--,--,--
Sartori84207,166.1863,63.2785,--,--,--,AGN,--,--,--,--
Sartori84592,220.6362,21.4006,--,--,--,Composite,--,--,--,--
Sartori84989,206.9017,17.5679,AGN,Seyfert,Seyfert,AGN,AGN,--,AGN,--
Sartori85569,145.0022,20.5229,--,Seyfert,--,--,--,AGN,--,--
Sartori86119,29.1888,-0.6272,--,--,--,Composite,--,--,AGN,--
Sartori86653,155.0472,1.5128,AGN,LINER,LINER,AGN,AGN,AGN,--,--
Sartori86812,239.0679,8.9881,--,--,--,--,--,AGN,--,--
Sartori87145,161.1024,18.6693,AGN,Seyfert,Seyfert,AGN,--,--,--,--
Sartori8807,123.2349,54.969,--,--,LINER,AGN,--,--,--,--
Sartori88228,129.1478,22.2946,--,--,--,--,--,AGN,--,--
Sartori88704,155.9694,41.8697,Composite,Seyfert,Seyfert,AGN,--,AGN,--,--
Sartori9030,251.7944,21.0874,--,--,--,--,--,AGN,--,--
Sartori90892,237.2839,10.5093,--,LINER,LINER,AGN,--,AGN,--,--
Sartori91423,225.7935,18.7191,Composite,--,--,--,--,AGN,--,--
Sartori9175,45.1675,0.0204,--,LINER,--,--,--,--,--,--
Sartori9250,149.6964,11.3887,--,--,--,AGN,--,--,--,--
Sartori94610,155.9377,14.768,--,--,--,--,--,AGN,--,--
Sartori94970,263.7552,57.0524,--,--,--,--,--,AGN,--,--
Sartori95418,149.7473,55.4044,--,--,Seyfert,--,--,AGN,--,--
Sartori9612,130.6524,10.5539,--,--,--,--,--,AGN,--,--
Sartori9690,169.6515,63.2806,Composite,--,Seyfert,AGN,--,--,--,--
Sartori9874,332.586,-9.1921,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori99464,246.1465,47.5377,--,Seyfert,Seyfert,AGN,--,--,--,--
Sartori99925,187.0951,20.3454,--,--,--,--,--,AGN,--,--
UGC10370,245.8962,45.7454,AGN,Seyfert,Seyfert,AGN,--,--,--,--
UGC9215,215.8632,1.7262,--,--,--,--,--,--,--,--

